Embedding of Complete Graphs in Broken Chimera Graphs

In order to solve real world combinatorial optimization problems with a D-Wave quantum annealer it is necessary to embed the problem at hand into the D-Wave hardware graph, namely Chimera or Pegasus. Most hard real world problems exhibit a strong connectivity. For the worst case scenario of a complete graph, there exists an efficient solution for the embedding into the ideal Chimera graph. However, since real machines almost always have broken qubits it is necessary to find an embedding into the broken hardware graph. We present a new approach to the problem of embedding complete graphs into broken Chimera graphs. This problem can be formulated as an optimization problem, more precisely as a matching problem with additional linear constraints. Although being NP-hard in general it is fixed parameter tractable in the number of inaccessible vertices in the Chimera graph. We tested our exact approach on various instances of broken hardware graphs, both related to real hardware as well as randomly generated. For fixed runtime, we were able to embed larger complete graphs compared to previous, heuristic approaches. As an extension, we developed a fast heuristic algorithm which enables us to solve even larger instances. We compared the performance of our heuristic and exact approaches.

==> data/plot_exact.txt <==
size  ratio    Q14     Q34     Median  Min     Max     Mean
4     0.005    16.0    16.0    16.0    16.0    16.0    16.0
4     0.01     16.0    16.0    16.0    16.0    16.0    16.0
4     0.02     16.0    16.0    16.0    16.0    16.0    16.0
4     0.03     16.0    16.0    16.0    16.0    16.0    16.0
4     0.04     16.0    16.0    16.0    16.0    16.0    16.0
4     0.05     16.0    16.0    16.0    15.0    16.0    15.8
4     0.1      15.0    15.0    15.0    15.0    16.0    15.2
4     0.2      11.0    12.0    11.5    11.0    12.0    11.5
6     0.005    24.0    24.0    24.0    24.0    24.0    24.0
6     0.01     24.0    24.0    24.0    24.0    24.0    24.0
6     0.02     24.0    24.0    24.0    24.0    24.0    24.0
6     0.03     24.0    24.0    24.0    23.0    24.0    23.9
6     0.04     24.0    24.0    24.0    23.0    24.0    23.9
6     0.05     23.25   24.0    24.0    23.0    24.0    23.7
6     0.1      22.0    22.75   22.0    21.0    23.0    22.2
6     0.2      14.0    14.75   14.0    14.0    16.0    14.4
8     0.005    32.0    32.0    32.0    32.0    32.0    32.0
8     0.01     32.0    32.0    32.0    32.0    32.0    32.0
8     0.02     32.0    32.0    32.0    32.0    32.0    32.0
8     0.03     32.0    32.0    32.0    31.0    32.0    31.9
8     0.04     32.0    32.0    32.0    31.0    32.0    31.9
8     0.05     31.0    32.0    31.0    31.0    32.0    31.4
8     0.1      26.25   28.0    28.0    26.0    29.0    27.4
8     0.2      16.0    17.75   16.5    16.0    18.0    16.8
10    0.005    40.0    40.0    40.0    40.0    40.0    40.0
10    0.01     40.0    40.0    40.0    40.0    40.0    40.0
10    0.02     40.0    40.0    40.0    40.0    40.0    40.0
10    0.03     40.0    40.0    40.0    40.0    40.0    40.0
10    0.04     39.25   40.0    40.0    39.0    40.0    39.7
10    0.05     39.0    40.0    40.0    39.0    40.0    39.6
10    0.1      31.25   33.75   32.5    29.0    35.0    32.4
10    0.2      18.0    20.5    18.5    17.0    23.0    19.1
12    0.005    48.0    48.0    48.0    48.0    48.0    48.0
12    0.01     48.0    48.0    48.0    48.0    48.0    48.0
12    0.02     48.0    48.0    48.0    48.0    48.0    48.0
12    0.03     48.0    48.0    48.0    48.0    48.0    48.0
12    0.04     47.0    48.0    47.0    47.0    48.0    47.4
12    0.05     47.0    47.0    47.0    46.0    48.0    47.0
12    0.1      32.25   34.5    33.0    31.0    37.0    33.3
12    0.2      19.0    20.0    19.5    14.0    20.0    18.7
14    0.005    56.0    56.0    56.0    56.0    56.0    56.0
14    0.01     56.0    56.0    56.0    56.0    56.0    56.0
14    0.02     56.0    56.0    56.0    56.0    56.0    56.0
14    0.03     56.0    56.0    56.0    56.0    56.0    56.0
14    0.04     55.0    56.0    55.0    54.0    56.0    55.3
14    0.05     52.0    53.75   53.0    51.0    55.0    52.8
14    0.1      26.5    30.75   30.0    24.0    34.0    29.0
14    0.2      10.25   13.75   11.5    9.0    17.0    12.3
16    0.005    64.0    64.0    64.0    64.0    64.0    64.0
16    0.01     64.0    64.0    64.0    64.0    64.0    64.0
16    0.02     64.0    64.0    64.0    63.0    64.0    63.9
16    0.03     64.0    64.0    64.0    64.0    64.0    64.0
16    0.04     51.0    62.75   58.0    45.0    64.0    56.6
16    0.05     35.5    44.75   43.0    31.0    55.0    41.3
16    0.1      22.25   25.75   23.5    17.0    30.0    23.5
16    0.2      11.0    14.75   11.5    9.0    20.0    13.0
18    0.005    72.0    72.0    72.0    72.0    72.0    72.0
18    0.01     72.0    72.0    72.0    72.0    72.0    72.0
18    0.02     72.0    72.0    72.0    71.0    72.0    71.9
18    0.03     68.25   72.0    70.5    45.0    72.0    67.8
18    0.04     36.25   44.25   40.0    35.0    65.0    43.3
18    0.05     37.5    47.0    46.0    25.0    51.0    42.3
18    0.1      22.5    28.75   25.5    17.0    30.0    25.2
18    0.2      10.25   13.0    12.5     8.0    15.0    11.8
20    0.005    80.0    80.0    80.0    80.0    80.0    80.0
20    0.01     80.0    80.0    80.0    80.0    80.0    80.0
20    0.02     80.0    80.0    80.0    75.0    80.0    79.5
20    0.03     46.25   56.0    51.5    34.0    63.0    50.3
20    0.04     44.75   55.25   52.0    28.0    59.0    48.6
20    0.05     27.5    40.0    36.0    18.0    47.0    34.1
20    0.1      20.25   27.25   21.5    17.0    35.0    24.0
20    0.2      13.0    15.0    14.0     8.0    16.0    13.5
22    0.005    88.0    88.0    88.0    88.0    88.0    88.0
22    0.01     88.0    88.0    88.0    88.0    88.0    88.0
22    0.02     85.0    88.0    87.0    67.0    88.0    83.7
22    0.03     45.0    64.75   50.5    33.0    65.0    52.3
22    0.04     44.75   53.0    50.0    35.0    64.0    49.3
22    0.05     40.0    50.75   48.5    25.0    55.0    45.0
22    0.1      21.25   28.25   25.5    18.0    33.0    25.2
22    0.2      13.0    17.0    13.0    12.0    18.0    14.7
24    0.005    96.0    96.0    96.0    96.0    96.0    96.0
24    0.01     96.0    96.0    96.0    96.0    96.0    96.0
24    0.02     69.25   82.75   73.5    55.0    96.0    74.3
24    0.03     55.5    63.25   58.5    33.0    68.0    56.8
24    0.04     37.0    56.5    52.0    30.0    63.0    48.1
24    0.05     32.25   51.5    42.5    28.0    57.0    41.9
24    0.1      23.25   26.0    25.0    16.0    30.0    24.3
24    0.2       9.0    14.0    11.5     8.0    16.0    11.8
26    0.005   104.0   104.0   104.0   104.0   104.0   104.0
26    0.01    104.0   104.0   104.0   104.0   104.0   104.0
26    0.02     61.5    76.25   71.5    49.0    93.0    70.9
26    0.03     53.0    69.75   63.0    41.0    74.0    60.1 
26    0.04     51.75   59.75   54.5    37.0    63.0    54.2
26    0.05     38.5    48.25   45.5    31.0    63.0    44.4
26    0.1      25.0    28.0    26.0    17.0    31.0    25.7
26    0.2      12.25   16.25   13.5    11.0    19.0    14.3
28    0.005   112.0   112.0   112.0   112.0   112.0   112.0
28    0.01    105.25  112.0   112.0    97.0   112.0   108.4
28    0.02     75.25   87.25   81.0    42.0    96.0    78.2
28    0.03     49.0    66.75   57.5    43.0    69.0    57.2
28    0.04     37.0    54.0    43.0    33.0    76.0    48.2
28    0.05     36.5    49.0    45.0    29.0    51.0    42.3
28    0.1      25.0    28.75   28.0    18.0    33.0    26.8
28    0.2      11.0    14.5    12.0     8.0    16.0    12.2
30    0.005   120.0   120.0   120.0   120.0   120.0   120.0
30    0.01     96.5   118.75  115.0    90.0   120.0   108.8
30    0.02     60.5    89.0    73.0    51.0   101.0    75.3
30    0.03     50.75   71.25   62.5    41.0    83.0    60.9
30    0.04     54.0    58.25   55.0    37.0    62.0    53.2
30    0.05     41.0    48.75   44.0    26.0    58.0    44.4
30    0.1      23.5    30.5    26.5    21.0    34.0    26.9
30    0.2      11.25   13.0    12.0    10.0    17.0    12.5
32    0.005   128.0   128.0   128.0   128.0   128.0   128.0
32    0.01     99.5   114.25  106.5    82.0   126.0   105.2
32    0.02     64.0    98.5    71.5    47.0   101.0    77.0
32    0.03     55.25   78.0    73.5    31.0    85.0    66.6
32    0.04     46.75   59.0    54.0    45.0    70.0    55.0
32    0.05     35.75   51.5    49.0    24.0    56.0    44.3
32    0.1      26.0    28.0    27.0    24.0    30.0    26.9
32    0.2                          
34    0.005   136.0   136.0   136.0   136.0   136.0   136.0
34    0.01    113.0   120.75  116.5   103.0   126.0   116.1
34    0.02     73.75   89.75   83.5    61.0   112.0    82.2
34    0.03     46.25   76.75   65.0    29.0    84.0    60.2
34    0.04     45.5    61.75   52.5    39.0    73.0    53.4
34    0.05     50.0    53.0    51.5    43.0    57.0    51.2
34    0.1      19.0    26.75   20.0    17.0    37.0    23.4
34    0.2                         


==> data/plot_heur_0.txt <==
size  ratio    Q14     Q34     Median  Min     Max     Mean
4     0.005    16.0    16.0    16.0    16.0    16.0    16.0
4     0.01     16.0    16.0    16.0    16.0    16.0    16.0
4     0.02     16.0    16.0    16.0    16.0    16.0    16.0
4     0.03     16.0    16.0    16.0    16.0    16.0    16.0
4     0.04     16.0    16.0    16.0    16.0    16.0    16.0
4     0.05     16.0    16.0    16.0    15.0    16.0    15.8
4     0.1      15.0    15.0    15.0    15.0    16.0    15.2
4     0.2      10.0    11.75   10.5     9.0    12.0    10.6
6     0.005    24.0    24.0    24.0    24.0    24.0    24.0
6     0.01     24.0    24.0    24.0    24.0    24.0    24.0
6     0.02     24.0    24.0    24.0    24.0    24.0    24.0
6     0.03     24.0    24.0    24.0    23.0    24.0    23.9
6     0.04     24.0    24.0    24.0    23.0    24.0    23.9
6     0.05     23.25   24.0    24.0    23.0    24.0    23.7
6     0.1      21.0    22.0    22.0    19.0    23.0    21.5
6     0.2       9.25   11.0    10.0     6.0    14.0    10.2
8     0.005    32.0    32.0    32.0    32.0    32.0    32.0
8     0.01     32.0    32.0    32.0    32.0    32.0    32.0
8     0.02     32.0    32.0    32.0    32.0    32.0    32.0
8     0.03     32.0    32.0    32.0    31.0    32.0    31.9
8     0.04     32.0    32.0    32.0    31.0    32.0    31.9
8     0.05     31.0    32.0    31.0    31.0    32.0    31.4
8     0.1      24.0    26.0    25.0    20.0    27.0    24.6
8     0.2       8.25   10.0     9.0     7.0    12.0    9.1
10    0.005    40.0    40.0    40.0    40.0    40.0    40.0
10    0.01     40.0    40.0    40.0    40.0    40.0    40.0
10    0.02     40.0    40.0    40.0    40.0    40.0    40.0
10    0.03     40.0    40.0    40.0    40.0    40.0    40.0
10    0.04     39.25   40.0    40.0    39.0    40.0    39.7
10    0.05     39.0    40.0    40.0    39.0    40.0    39.6
10    0.1      25.25   27.75   26.5    24.0    30.0    26.6
10    0.2       9.0    10.0     9.5     3.0    11.0    8.8
12    0.005    48.0    48.0    48.0    48.0    48.0    48.0
12    0.01     48.0    48.0    48.0    48.0    48.0    48.0
12    0.02     48.0    48.0    48.0    48.0    48.0    48.0
12    0.03     48.0    48.0    48.0    48.0    48.0    48.0
12    0.04     47.0    47.75   47.0    47.0    48.0    47.3
12    0.05     46.0    47.0    46.5    44.0    47.0    46.2
12    0.1      24.0    25.75   24.5    20.0    27.0    24.4
12    0.2       5.0     6.0     6.0     4.0    13.0    6.3
14    0.005    56.0    56.0    56.0    56.0    56.0    56.0
14    0.01     56.0    56.0    56.0    56.0    56.0    56.0
14    0.02     56.0    56.0    56.0    56.0    56.0    56.0
14    0.03     56.0    56.0    56.0    56.0    56.0    56.0
14    0.04     55.0    55.0    55.0    54.0    56.0    54.9
14    0.05     50.25   52.0    51.0    48.0    53.0    50.9
14    0.1      23.0    26.0    24.0    20.0    27.0    24.0
14    0.2       4.0     6.75    4.5     2.0     9.0     5.1
16    0.005    64.0    64.0    64.0    64.0    64.0    64.0
16    0.01     64.0    64.0    64.0    64.0    64.0    64.0
16    0.02     64.0    64.0    64.0    63.0    64.0    63.9
16    0.03     64.0    64.0    64.0    63.0    64.0    63.8
16    0.04     60.0    63.0    61.5    56.0    64.0    61.3
16    0.05     50.25   54.25   52.0    48.0    58.0    52.5
16    0.1      19.25   27.25   24.5    17.0    31.0    23.6
16    0.2       3.0     5.0     4.5     2.0     6.0     4.1
18    0.005    72.0    72.0    72.0    72.0    72.0    72.0
18    0.01     72.0    72.0    72.0    72.0    72.0    72.0
18    0.02     72.0    72.0    72.0    71.0    72.0    71.9
18    0.03     71.0    71.0    71.0    70.0    72.0    71.1
18    0.04     62.25   67.5    64.0    60.0    71.0    65.0
18    0.05     54.5    57.75   56.5    50.0    58.0    55.8
18    0.1      19.25   21.75   20.5    15.0    27.0    20.7
18    0.2       1.0     2.75    2.0     1.0     4.0     2.1
20    0.005    80.0    80.0    80.0    80.0    80.0    80.0
20    0.01     80.0    80.0    80.0    80.0    80.0    80.0
20    0.02     80.0    80.0    80.0    80.0    80.0    80.0
20    0.03     76.0    78.75   76.5    74.0    80.0    77.0
20    0.04     66.0    68.5    67.0    60.0    73.0    67.2
20    0.05     52.25   56.0    55.0    50.0    62.0    54.7
20    0.1      18.5    21.5    20.0    16.0    27.0    20.6
20    0.2       1.0     2.0     1.5     0.0     4.0     1.6
22    0.005    88.0    88.0    88.0    88.0    88.0    88.0
22    0.01     88.0    88.0    88.0    88.0    88.0    88.0
22    0.02     88.0    88.0    88.0    88.0    88.0    88.0
22    0.03     81.5    83.75   83.0    76.0    86.0    82.3
22    0.04     68.0    71.0    69.0    65.0    75.0    69.2
22    0.05     53.25   57.25   55.0    51.0    61.0    55.3
22    0.1      16.0    17.0    16.5    13.0    19.0    16.4
22    0.2       1.0     1.75    1.0     0.0     3.0     1.3
24    0.005    96.0    96.0    96.0    96.0    96.0    96.0
24    0.01     96.0    96.0    96.0    96.0    96.0    96.0
24    0.02     96.0    96.0    96.0    96.0    96.0    96.0
24    0.03     83.25   87.5    86.0    80.0    91.0    85.5
24    0.04     69.25   73.75   71.0    66.0    77.0    71.6
24    0.05     52.5    56.75   55.0    47.0    61.0    54.5
24    0.1      12.25   16.0    14.0    11.0    20.0    14.5
24    0.2       0.25    1.0     1.0     0.0     1.0     0.7
26    0.005   104.0   104.0   104.0   104.0   104.0   104.0
26    0.01    104.0   104.0   104.0   104.0   104.0   104.0
26    0.02    104.0   104.0   104.0   104.0   104.0   104.0
26    0.03     87.25   91.75   88.0    84.0    97.0    89.4
26    0.04     70.25   72.75   72.0    62.0    77.0    71.1
26    0.05     50.5    55.0    53.0    43.0    58.0    52.3
26    0.1      12.0    17.0    14.0    10.0    19.0    14.5
26    0.2       0.0     1.75    0.5     0.0     2.0     0.8
28    0.005   112.0   112.0   112.0   112.0   112.0   112.0
28    0.01    112.0   112.0   112.0   112.0   112.0   112.0
28    0.02    111.0   112.0   112.0   109.0   112.0   111.4
28    0.03     88.5    93.75   90.0    84.0    95.0    90.5
28    0.04     65.5    71.75   68.5    62.0    82.0    69.1
28    0.05     47.25   54.25   52.0    42.0    58.0    50.8
28    0.1      10.0    15.5    12.0     8.0    18.0    12.5
28    0.2       0.0     0.75    0.0     0.0     2.0     0.5
30    0.005   120.0   120.0   120.0   120.0   120.0   120.0
30    0.01    120.0   120.0   120.0   120.0   120.0   120.0
30    0.02    116.25  118.75  118.0   115.0   120.0   117.5
30    0.03     92.0    96.75   94.5    90.0    98.0    94.2
30    0.04     66.0    73.25   68.5    64.0    77.0    69.4
30    0.05     43.25   49.5    46.0    38.0    60.0    47.1
30    0.1       8.0    10.75    9.5     6.0    14.0     9.6
30    0.2       0.0     1.0     1.0     0.0     1.0     0.6
32    0.005   128.0   128.0   128.0   128.0   128.0   128.0
32    0.01    128.0   128.0   128.0   128.0   128.0   128.0
32    0.02    122.5   126.0   125.0   120.0   128.0   124.4
32    0.03     91.25   99.5    94.5    89.0   101.0    95.0
32    0.04     65.0    69.5    67.5    63.0    74.0    67.8
32    0.05     46.0    49.75   46.5    40.0    56.0    47.7
32    0.1       6.0     8.0     8.0     4.0    13.0     7.5
32    0.2       0.0     0.0     0.0     0.0     1.0     0.1
34    0.005   136.0   136.0   136.0   136.0   136.0   136.0
34    0.01    136.0   136.0   136.0   136.0   136.0   136.0
34    0.02    123.25  126.0   125.0   122.0   132.0   125.7
34    0.03     91.0    96.0    93.0    90.0    97.0    93.4
34    0.04     64.25   69.0    67.0    61.0    71.0    66.6
34    0.05     46.0    49.0    47.0    43.0    54.0    47.9
34    0.1       6.25    8.75    7.5     4.0    13.0     7.7
34    0.2       0.0     0.0     0.0     0.0     0.0     0.0
     

==> data/plot_heur_025.txt <==
size  ratio    Q14     Q34     Median  Min     Max     Mean
4     0.005    16.0    16.0    16.0    16.0    16.0    16.0
4     0.01     16.0    16.0    16.0    16.0    16.0    16.0
4     0.02     16.0    16.0    16.0    16.0    16.0    16.0
4     0.03     16.0    16.0    16.0    16.0    16.0    16.0
4     0.04     16.0    16.0    16.0    16.0    16.0    16.0
4     0.05     16.0    16.0    16.0    15.0    16.0    15.8
4     0.1      15.0    15.0    15.0    15.0    16.0    15.2
4     0.2      11.0    12.0    11.5    11.0    12.0    11.5
6     0.005    24.0    24.0    24.0    24.0    24.0    24.0
6     0.01     24.0    24.0    24.0    24.0    24.0    24.0
6     0.02     24.0    24.0    24.0    24.0    24.0    24.0
6     0.03     24.0    24.0    24.0    23.0    24.0    23.9
6     0.04     24.0    24.0    24.0    23.0    24.0    23.9
6     0.05     23.25   24.0    24.0    23.0    24.0    23.7
6     0.1      22.0    22.75   22.0    21.0    23.0    22.2
6     0.2      14.0    14.75   14.0    14.0    16.0    14.4
8     0.005    32.0    32.0    32.0    32.0    32.0    32.0
8     0.01     32.0    32.0    32.0    32.0    32.0    32.0
8     0.02     32.0    32.0    32.0    32.0    32.0    32.0
8     0.03     32.0    32.0    32.0    31.0    32.0    31.9
8     0.04     32.0    32.0    32.0    31.0    32.0    31.9
8     0.05     31.0    32.0    31.0    31.0    32.0    31.4
8     0.1      26.25   28.0    28.0    26.0    29.0    27.4
8     0.2      16.0    16.75   16.0    16.0    18.0    16.5
10    0.005    40.0    40.0    40.0    40.0    40.0    40.0
10    0.01     40.0    40.0    40.0    40.0    40.0    40.0
10    0.02     40.0    40.0    40.0    40.0    40.0    40.0
10    0.03     40.0    40.0    40.0    40.0    40.0    40.0
10    0.04     39.25   40.0    40.0    39.0    40.0    39.7
10    0.05     39.0    40.0    40.0    39.0    40.0    39.6
10    0.1      31.25   33.75   32.5    29.0    35.0    32.4
10    0.2      18.0    20.5    18.0    17.0    23.0    19.0
12    0.005    48.0    48.0    48.0    48.0    48.0    48.0
12    0.01     48.0    48.0    48.0    48.0    48.0    48.0
12    0.02     48.0    48.0    48.0    48.0    48.0    48.0
12    0.03     48.0    48.0    48.0    48.0    48.0    48.0
12    0.04     47.0    48.0    47.0    47.0    48.0    47.4
12    0.05     46.25   47.0    47.0    46.0    48.0    46.9
12    0.1      32.25   35.0    34.0    32.0    37.0    34.0
12    0.2      19.0    21.0    21.0    17.0    22.0    20.2 
14    0.005    56.0    56.0    56.0    56.0    56.0    56.0
14    0.01     56.0    56.0    56.0    56.0    56.0    56.0
14    0.02     56.0    56.0    56.0    56.0    56.0    56.0
14    0.03     56.0    56.0    56.0    56.0    56.0    56.0
14    0.04     55.0    56.0    55.0    54.0    56.0    55.3
14    0.05     53.0    54.0    53.0    52.0    55.0    53.3
14    0.1      31.0    35.0    33.0    26.0    39.0    32.8
14    0.2      19.0    20.75   20.0    18.0    22.0    19.9
16    0.005    64.0    64.0    64.0    64.0    64.0    64.0
16    0.01     64.0    64.0    64.0    64.0    64.0    64.0
16    0.02     64.0    64.0    64.0    63.0    64.0    63.9
16    0.03     64.0    64.0    64.0    64.0    64.0    64.0
16    0.04     62.0    63.75   62.5    58.0    64.0    62.3
16    0.05     42.5    50.25   45.5    35.0    55.0    45.8
16    0.1      26.25   29.0    28.0    23.0    30.0    27.4
16    0.2      18.0    22.0    19.5    17.0    24.0    20.0
18    0.005    72.0    72.0    72.0    72.0    72.0    72.0
18    0.01     72.0    72.0    72.0    72.0    72.0    72.0
18    0.02     72.0    72.0    72.0    71.0    72.0    71.9
18    0.03     71.0    72.0    71.5    70.0    72.0    71.4
18    0.04     47.25   60.5    50.0    43.0    66.0    53.5
18    0.05     45.0    50.0    47.0    39.0    58.0    47.9
18    0.1      28.0    30.0    29.0    26.0    34.0    29.3
18    0.2      14.0    18.0    14.5    12.0    21.0    15.8
20    0.005    80.0    80.0    80.0    80.0    80.0    80.0
20    0.01     80.0    80.0    80.0    80.0    80.0    80.0
20    0.02     80.0    80.0    80.0    80.0    80.0    80.0
20    0.03     55.25   72.75   57.5    51.0    78.0    62.5
20    0.04     54.25   59.0    57.0    50.0    59.0    56.2
20    0.05     45.0    49.75   48.5    41.0    57.0    48.2
20    0.1      26.25   31.25   28.0    24.0    36.0    29.0
20    0.2      12.25   14.75   13.5    11.0    18.0    13.6
22    0.005    88.0    88.0    88.0    88.0    88.0    88.0
22    0.01     88.0    88.0    88.0    88.0    88.0    88.0
22    0.02     77.5    88.0    86.0    74.0    88.0    83.0
22    0.03     56.25   66.0    63.5    51.0    68.0    61.3
22    0.04     54.0    58.0    56.5    46.0    60.0    55.5
22    0.05     48.25   51.75   50.0    46.0    56.0    50.3
22    0.1      26.25   29.75   28.0    25.0    32.0    28.2
22    0.2      12.25   14.75   14.0    10.0    19.0    13.9
24    0.005    96.0    96.0    96.0    96.0    96.0    96.0
24    0.01     96.0    96.0    96.0    96.0    96.0    96.0
24    0.02     72.25   87.75   80.5    61.0    92.0    79.3
24    0.03     61.0    68.25   66.0    49.0    74.0    64.6
24    0.04     57.25   62.0    59.5    52.0    64.0    58.9
24    0.05     47.25   52.25   49.5    43.0    56.0    49.5
24    0.1      28.25   31.5    29.0    26.0    32.0    29.5
24    0.2      11.0    13.75   12.0    10.0    15.0    12.3
26    0.005   104.0   104.0   104.0   104.0   104.0   104.0
26    0.01    104.0   104.0   104.0   104.0   104.0   104.0
26    0.02     74.5    82.0    79.0    68.0    85.0    78.2
26    0.03     64.25   75.75   72.5    55.0    80.0    70.1 
26    0.04     60.75   64.5    63.0    56.0    70.0    62.5
26    0.05     50.0    55.25   51.0    43.0    63.0    52.2
26    0.1      28.25   32.0    31.0    27.0    34.0    30.6
26    0.2      12.0    13.75   12.0    11.0    18.0    12.9
28    0.005   112.0   112.0   112.0   112.0   112.0   112.0
28    0.01    111.25  112.0   112.0   100.0   112.0   110.6
28    0.02     79.5    91.25   85.5    70.0    94.0    84.7
28    0.03     65.5    72.5    69.0    57.0    82.0    69.3
28    0.04     60.5    65.5    62.5    52.0    70.0    62.7
28    0.05     51.5    54.75   54.0    50.0    68.0    54.7
28    0.1      28.25   35.5    29.0    24.0    39.0    30.9
28    0.2      11.0    13.0    12.0    11.0    14.0    12.2
30    0.005   120.0   120.0   120.0   120.0   120.0   120.0
30    0.01    100.5   115.0   102.0    92.0   120.0   105.6
30    0.02     89.5    95.5    92.0    81.0    100.0   91.8
30    0.03     72.5    77.75   74.5    58.0    88.0    74.1
30    0.04     59.5    66.0    61.5    59.0    71.0    63.3
30    0.05     51.5    56.75   54.0    49.0    59.0    54.0
30    0.1      25.25   29.5    26.5    24.0    38.0    28.1
30    0.2      10.0    12.0    10.5     9.0    15.0    11.1                     
32    0.005   128.0   128.0   128.0   128.0   128.0   128.0
32    0.01    107.5   113.75  111.5    98.0   125.0   111.0
32    0.02     90.25   96.75   94.5    74.0    103.0   93.0
32    0.03     76.25   80.5    78.5    68.0    85.0    77.8
32    0.04     60.25   65.75   65.0    56.0    69.0    63.3
32    0.05     49.5    56.75   55.0    47.0    63.0    54.0
32    0.1      29.0    31.75   30.5    25.0    37.0    30.6
32    0.2      11.25   13.0    12.0     7.0    15.0    11.8                    
34    0.005   136.0   136.0   136.0   136.0   136.0   136.0
34    0.01    115.5   119.5   118.0   111.0   123.0   117.4
34    0.02     90.25  100.0    95.5    75.0   105.0    93.6
34    0.03     79.0    82.75   82.0    72.0    85.0    80.6
34    0.04     60.0    68.75   61.0    58.0    87.0    65.5
34    0.05     54.5    58.75   57.0    50.0    59.0    56.2
34    0.1      24.25   33.0    29.5    23.0    35.0    28.9
34    0.2       9.5    11.75   11.0     7.0    13.0    10.6                     
              
